Improving unlinkability in C-ITS: a methodology for optimal obfuscation

In this paper, we develop a new methodology to provide high assurance about privacy in Cooperative Intelligent Transport Systems (C-ITS). Our focus lies on vehicle-to-everything (V2X) communications enabled by Cooperative Awareness Basic Service. Our research motivation is developed based on the analysis of unlinkability provision methods indicating a gap. To address this, we propose a Hidden Markov Model (HMM) to express unlinkability for the situation where two cars are communicating with a Roadside Unit (RSU) using Cooperative Awareness Messages (CAMs). Our HMM has labeled states specifying distinct origins of the CAMs observable by a passive attacker. We then demonstrate that a high assurance about the degree of uncertainty (e.g., entropy) about labeled states can be obtained for the attacker under the assumption that he knows actual positions of the vehicles (e.g., hidden states in HMM). We further demonstrate how unlinkability can be increased in C-ITS: we propose a joint probability distribution that both drivers must use to obfuscate their actual data jointly. This obfuscated data is then encapsulated in their CAMs. Finally, our findings are incorporated into an obfuscation algorithm whose complexity is linear in the number of discrete time steps in HMM.

==> footmisc.dtx.txt <==
% \iffalse meta-comment
%
%% File: footmisc.dtx (C) Copyright 1995-2011 Robin Fairbairns
%%                    (C) Copyright 2018-2022 Frank Mittelbach
%
% It may be distributed and/or modified under the conditions of the
% LaTeX Project Public License (LPPL), either version 1.3c of this
% license or (at your option) any later version.  The latest version
% of this license is in the file
%
%    https://www.latex-project.org/lppl.txt
%
% This bundle has the status "maintained" and the current maintainer
% is Frank Mittelbach.
%
% The development version of the bundle can be found at
%
%    https://github.com/FrankMittelbach/fmitex-footmisc/
%
% for those people who are interested or want to report an issue.
%
%
%
% We use the same body for the \cs{ProvidesFile} as for the
% \cs{ProvidesPackage} command.
%
%    \begin{macrocode}
%<*!debugins>
\NeedsTeXFormat{LaTeX2e}
%</!debugins>
%<*dtx>
\ProvidesFile{footmisc.dtx}%
%</dtx>
%<+package>\providecommand\DeclareRelease[3]{}
%<+package>\providecommand\DeclareCurrentRelease[2]{}
%<+package>
%<+package>\DeclareRelease{v5}{2011-06-06}{footmisc-2011-06-06.sty}
%<+package>\DeclareCurrentRelease{}{2022-02-14}
%<package>\ProvidesPackage{footmisc}%
%<*!debugins>
        [2022/03/08 v6.0d
%</!debugins>
%<package>     a miscellany of footnote facilities%
%<*dtx>
               footmisc package source file%
%</dtx>
%<*!debugins>
                   ]
%</!debugins>
%    \end{macrocode}
%
% Code to enable LaTeX processing of the file without the intervention
% of a driver file.
%    \begin{macrocode}
%<*driver>
\setcounter{errorcontextlines}{999}
\documentclass{ltxdoc}
\usepackage{hyperref}
%    \end{macrocode}
%
% We limit the things that we will index
%    \begin{macrocode}
\DoNotIndex{\#,\@MM,\@cclv,\@gobble,\@ifnextchar,\@ifundefined}
\DoNotIndex{\|,\advance,\begingroup,\bgroup,\box,\csname}
\DoNotIndex{\dagger,\ddagger,\def,\divide,\dp}
\DoNotIndex{\edef,\egroup,\ifx,\else,\fi,\endcsname,\endgroup,\end}
\DoNotIndex{\endinput,\ensuremath,\expandafter}
\DoNotIndex{\gdef,\global,\hbox,\hskip,\hss,\ht}
\DoNotIndex{\ifcase,\or,\ifdim,\ifhbox,\ifhmode,\ifnum,\ifvbox,
            \fi        ,\fi   ,\fi    ,\fi     ,\fi   ,\fi    }
\DoNotIndex{\ifvoid,\fi,\kern,\let,\long,\loop}
\DoNotIndex{\MessageBreak,\newbox,\newcommand,\newcounter}
\DoNotIndex{\newdimen,\newif,\newskip,\newtoks,\noexpand}
\DoNotIndex{\P,\p@,\par,\penalty,\protect,\providecommand}
\DoNotIndex{\relax,\renewcommand,\S,\setbox,\setcounter}
\DoNotIndex{\skip,\space,\the,\typeout,\vbox,\vskip}
\DoNotIndex{\wd,\xdef,\@}
\GetFileInfo{footmisc.dtx}
\EnableCrossrefs
% To get documented source of the package, comment out the next line,
% and uncomment the following one; otherwise, create yourself
% (somewhere on your LaTeX input path) a file ltxdoc.cfg that contains
% simply          \AtBeginDocument{\AlsoImplementation}
\OnlyDescription
%\AlsoImplementation
\setcounter{StandardModuleDepth}{1}
\begin{document}
\DocInput{footmisc.dtx}
\end{document}
%</driver>
%    \end{macrocode}
%
% \fi
%
%
%
% \title{\texttt{footmisc} ---\\
%        a portmanteau package\\
%        for customizing footnotes in \LaTeX\thanks{This file has
%          version number \fileversion, last revised \filedate}}
% \author{Robin Fairbairns\thanks{Formerly: University of Cambridge Computer
%     Laboratory, Cambridge, UK} \and
%   Frank Mittelbach\thanks{Responsible maintainer since 2018}}
% \maketitle
%
%
% \newcommand\fmi[1]{\begin{quote} NOTE: \itshape #1\end{quote}}
% \newcommand\NEW[1]{\marginpar{\mbox{}\hfill\fbox{New: #1}}}
% \providecommand\pkg[1]{\texttt{#1}}
%
%
% \section*{Copyright statement}
%
% \noindent Program: \texttt{footmisc.dtx}\par
% \noindent Copyright 1995--2011 Robin Fairbairns\par
% \noindent Copyright 2018--2022 Robin Fairbairns, Frank Mittelbach
%
% This program is offered under the terms
% of the \LaTeX{} Project Public License, version 1.3c of this license or
% (at your option) any later version.  The latest version of this
% license is in \texttt{https://www.latex-project.org/lppl.txt}, and version
% 1.3c or later is part of all distributions of \LaTeX{} version
% 2008 or later.
%
% This work has the LPPL maintenance status `maintained'.
%
%
% \tableofcontents
%
%
% \section*{History}
%
% This package originated as support of a personal project, which I (Robin)
% was switching to \LaTeX{} 2e over the Christmas holiday period of
% 1993, using the first \ensuremath{\beta} release.
%
% In its first form, it was known as the ``footnote'' package, but by
% the time I had released it to CTAN, that name had already been
% used by a package written by Mark Wooding.  So the package is now
% known (as you can see) as ``footmisc''.
%
% Frank took over maintenance in 2018 but due to other commitments never
% got around finishing the changes he started to make in 2018.
%
% In 2022 a few new options (\texttt{abovefloats},
% \texttt{belowfloats}, and \texttt{bottomfloats}
% got introduced and the package now works
% with \textsf{hyperref} regardless of loading order. There are
% however, still a few restrictions when using both packages together,
% in particular the \texttt{multiple} option does not fully work.
%
%
%
%
% \section{User interface~--- package options}
%
% The \textsf{footmisc} package provides several different
% customizations of the way footnotes are represented in \LaTeXe{}
% documents (the sources of the code in this package are various, but
% all of it has been massaged by the author; where the code comes from
% elsewhere, there are attributions given below, somewhere or other).
%
% The interface to the
% package's options is mostly rather simple~--- each one is presented as an
% option in the |\usepackage| command, and for most, nothing else
% needs to be done.  For example, to use a useful
% and consistent set, the author invokes the package with the
% command |\usepackage[perpage,para,symbol*]{footmisc}|.
%
% For a small number of options, there are additional parameters
% available; these are described in the subsections below.
%
% \subsection{Option \texttt{perpage}}
% \label{sec:perpagedoc}
%
% This option resets footnote numbering for each page of the document.
% It needs at least two passes to do this correctly (though it comes
% as close as possible on the first pass).  You generally have to make
% two passes with \LaTeX{} anyway, to get the cross-references right,
% so an additional pass for this purpose shouldn't cause any
% additional problem.  The option includes code to report that
% `\emph{Label(s) may have changed}', which will help the poor user to
% realize that (yet) another run is in order.
%
% \subsection{Option \texttt{para}}
%
% This option (derived from code by Dominik Wujastyk and Chris Rowley)
% causes footnotes to be typeset as a single paragraph at the bottom
% of the page on which they occur.  In the case that there is only one
% footnote on the page, no effect will be observed.  However, if there
% are several footnotes on the page, they will be run together in the
% page foot, each introduced by its footnote mark.  The original
% demand for the option came from the needs of those preparing
% critical editions; such documents typically have large numbers of
% small footnotes, which look ridiculous if each is typeset in a
% paragraph of its own; in most other disciplines, such multiplicities
% of footnotes represent mere self-indulgence: the author of this
% package is disgracefully guilty of this.
%
% Please note that ``old'' \LaTeX{} installations may have problems
% with the algorithm for \texttt{para} footnotes on very wide pages
% (for example, those used by the \textsf{a0poster} class).  Recent
% \LaTeX{} installations use an improved technique that is believed
% not to be susceptible to this problem.
%
% \subsection{Option \texttt{side}}
%
% This option (suggested by Frank Mittelbach) causes footnotes to be
% typeset using the \cs{marginpar} command: this has the advantage
% that the note appears close to its ``call-up'', but has all the
% disadvantages associated with the \cs{marginpar} command (which
% consumes `float' slots, and doesn't always place itself correctly at
% the top of pages in two-sided documents).  Since the measure in
% which the footnote is to be typeset is likely to be pretty narrow,
% users of the \texttt{side} option are recommended also to use the
% \texttt{ragged} option, to avoid ugly spacing and line breaks.
%
% There is a further problem (apart from the occasional failure to
% place the marginal note on the correct side of the page) in
% two-sided documents: one would like `raggedness' to appear
% differently in different margins (setting the left, rather than the
% right, side ragged in the left margin).  (The author would welcome
% suggestions on means of addressing the problem.)
%
% \subsection{Option \texttt{ragged} and \cs{footnotelayout}}
%
% The package provides facilities for ragged right setting of
% footnotes (so long as the \texttt{para} option isn't in effect).
% The change is effected by use of the command \cs{footnotelayout};
% the package inserts this command into the start of the argument of
% \cs{footnotetext} (in effect: \cs{footnote} works, roughly, by
% calling the guts of \cs{footnotetext} at its end).
%
% If you want to use some special effect other than ragged right, feel
% free to change \cs{footnotelayout} yourself: some intriguing (and
% completely undesirable) results are no doubt available.  Change the
% setting simply by use of
% \cs{renewcommand}\cs{footnotelayout}\texttt{\dots}\@.  The
% \texttt{ragged} option simply sets \cs{footnotelayout} to set
% \cs{raggedright} or \cs{RaggedRight} as appropriate.  (If you intend
% to use the \textsf{ragged2e} package, load it before
% \textsf{footmisc}~--- if \textsf{footmisc} finds \cs{RaggedRight} is
% available, it automatically uses it in place of \cs{raggedright}.)
%
% \subsection{Option \texttt{symbol}}
%
% This option simply establishes that footnotes are `labelled' by
% a symbol sequence.  The command used is equivalent to that
% suggested in \LaTeX{} manuals such as Lamport's (the job performed
% by the option is very simple, and doesn't really need a package).
%
% Using symbols to `number' your footnotes can be problematic: there
% is a limited number of symbols, and \LaTeX{} will report an error if
% your footnotes exceed that limit.  To avoid such problems, consider
% the \texttt{symbol*} option, or the \cs{setfnsymbol} command (see
% the next two sections), or number your footnotes by the page (see
% section~\ref{sec:perpagedoc}).
%
% \subsection{Option \texttt{symbol*}}
% \label{doc-symbol*}
%
% This is the \texttt{symbol} option, but with protection against the
% tedium that arises because of the instability of the
% \texttt{perpage} option.  When executing the \texttt{perpage}
% option, the package often allocates footnotes to the wrong pages,
% only to correct itself on a later run (having warned the user of the
% need for the later run with a `\emph{Label(s) may have changed}'
% message).  In these circumstances the \texttt{symbol} option is
% prone to producing \LaTeX{} errors, which stop processing, and
% confound automatic generation procedures.  In the same situation,
% the \texttt{symbol*} option produces information messages and a
% warning message at end document, and the user may scan the log for
% those messages \emph{after} processing has stabilized.  The option
% produces numbers (17 and higher, in the case of the default symbol
% set) in place of symbols, when the footnote number is too large.
%
% \subsection{The \cs{setfnsymbol} and \cs{DefineFNsymbols} commands}
% \label{footnote-symbols}
%
% \fmi{At some point in the past this interface got extended, but the
%     documentation lags behind so this needs updating.}
%
% These commands permit the definition and use of alternative
% (ordered) sets of symbols for numbering footnotes.  \LaTeX{} of
% course comes with such a set ready-defined, but the choice of
% symbols isn't universally loved.
%
% You may define a set of symbols with the \cs{DefineFNsymbols}
% command.  \LaTeX{}'s default set would be defined by the command: 
% \begin{center}
%   \verb|\DefineFNsymbols*{lamport}|%
%   \unskip\verb|{*\dagger\ddagger\S\P|\texttt{\char`\\\char`\|\%}\\
%   \unskip\verb|          {**}{\dagger\dagger}{\ddagger\ddagger}}|
% \end{center}
% Defined this way, the symbol set produces a ``counter too large''
% error; a robust version of the set (cf.~the \texttt{symbol*} option
% (see \ref{doc-symbol*})) is established by using the \cs{DefineFNsymbols} command
% without the optional |*|.
% You may select a set of symbols by use of the \cs{setfnsymbol}
% command; so to restore use of the default set, you would type:
% \begin{center}
%   \verb|\setfnsymbol{lamport}|
% \end{center}
%
% This package defines a small selection of alternative sets of
% symbols, using \cs{DefineFNsymbols}:
% \begin{center}
%   \begin{tabular}{ll}
%     \texttt{bringhurst} & $*\,\dagger\,\ddagger\,\S\,\|\,\P$ \\
%     \texttt{chicago}    & $*\,\dagger\,\ddagger\,\S\,\|\,\#$ \\
%     \texttt{wiley}      & $*\,\mathop{**}\,\dagger\,\ddagger\,\S\,\P\,\|$
%   \end{tabular}
% \end{center}
% together with a version of Lamport's original set that, with doubled
% versions of $\S$ and $\P$, and tripled versions of everything but
% the vertical bars, provides a symbol range to cover counters up to
% 16.
%
% This last set, known as \texttt{lamport*} is selected as the default
% symbol set by the package.
%
%
% \subsection{Options altering the footnotes/floats relationship}
%
% In \LaTeX{} the default order on a page is ``page text'' followed by
% ``footnotes'' (if any) followed by ``bottom floats'' (if any). The
% spacing between the three components depends of whether pages are
% always stretched to the same height (\cs{flushbottom} as used by the
% book class) or if they
% can run short  (\cs{raggedbottom} as used by the article or report
% class).
% If \cs{raggedbottom} is in force, then 
% \LaTeX{} would normally set the footnotes a mere
% \cs{skip}\cs{footins} distant from the bottom of the text and bottom
% floats follow separated by \cs{textfloatsep}. Both spaces might get
% stretched if \cs{flushbottom} is in force.
%
% If\NEW{2022-02}
% you want to diverge from this default placement, then  there are
% a number of alterations that can be made:
% \begin{itemize}
% \item the order of footnotes and floats can be swapped; and
% \item both footnotes and floats can be forced to the bottom (i.e.,
% \cs{raggedbottom} then only applies to pages with neither), or
% \item only one of them is forced to the bottom, the other stays
% close to the text.
% \end{itemize}
% These can be achieved by applying one or more of the options
% discussed below.
%
%
%
% \subsubsection{Option \texttt{bottom}}
%
% This option forces footnotes (but not the floats) to the bottom of the page and
% therefore by default also implies \texttt{belowfloats}. If
% \cs{raggedbottom} is in force then the excess space goes above the
% footnotes if any are present. If \cs{flushbottom} is in force there
% is no visible difference to just specifying \texttt{belowfloats}.

% \subsubsection{Option \texttt{bottomfloats}}
%
% If\NEW{2022-02}
% you want force only floats to the bottom while the footnotes stay close to the text
% use the option \texttt{bottomfloats}. If not overwritten this
% implies \texttt{abovefloats}.
%
% \subsubsection{Options \texttt{abovefloats} and \texttt{belowfloats}}
%
% These\NEW{2022-02}
% two options describe the footnote placement with respect to
% floats on the page. \LaTeX's default is \texttt{abovefloats}, but it
% can still be useful to specify it because it fixes the bug discussed
% in section~\ref{sec:spacebug}.
%
%
% \subsubsection{Combining the four options}
%
% By\NEW{2022-02}
% default, \texttt{bottom} and \texttt{bottomfloats} options put any excess
% space (i.e., when \cs{raggedbottom} is in force) between floats
% and footnotes if both are present on a given page. If only one of
% them is present, the excess space goes below the text. If you prefer
% both footnotes and floats at the bottom instead, you can achieve this as follows:
% \begin{description}
% \item[\normalfont\texttt{bottom,abovefloats}] This puts the footnotes above any
%   floats and both at the bottom when present.
% \item[\normalfont\texttt{bottomfloats,belowfloats}] This puts
%   floats and footnotes at the bottom but
%   footnotes last if both are present. If there are only footnotes
%   they are still placed at the very bottom (think of them as being
%   placed below the float ``area'' even if that has no floats inside).
% \end{description}
% The other combinations are duplicates, e.g.,
% \texttt{bottom,belowfloats} is the same as just specifying \texttt{bottom}.
%
%
% \subsubsection{Fixing a strange behavior of \LaTeX}
% \label{sec:spacebug}
%
% In\NEW{2022-02}
% the default case (if \pkg{footmisc} is not loaded) \LaTeX{} shows
% a somewhat strange discrepancy: on most pages the
% footnotes are attached a distance of \cs{skip}\cs{footins} from the
% main text, even if that page is run short (i.e., with
% \cs{raggedbottom} in force). However, whenever the is some
% infinite stretch at the end of the page, e.g., from using \cs{newpage} or
% \cs{clearpage} the footnotes are pushed to the bottom (in particular
% on the last page of a document or chapter).
%
% This is automatically corrected if \pkg{footmisc} is loaded with any
% of the options that deal with footnote placement, i.e.,
% \texttt{abovefloats}, \texttt{belowfloats}, \texttt{bottom}, or
% \texttt{bottomfloats}. In particular,
% if you want to have the standard \LaTeX{} placement (but with this
% strange behavior fixed, apply \texttt{abovefloats} (which is the
% normal order but with the bug fixed).
%
%
% \subsection{Option \texttt{marginal}}
%
% This option adjusts the position of footnote mark relative to the
% start of the line in which they appear (the option is
% incompatible with option \texttt{para}, for obvious reasons).
%
% When this option is in effect, the footnote is set
% \cs{footnotemargin} relative to the left margin of the page; the
% default setting for \cs{footnotemargin} is -0.8em, which means that
% the footnote mark will be set jutting 0.8em into the margin.  If
% \cs{footnotemargin} is a positive length, the footnote mark will be
% set with its right edge \cs{footnotemargin} from the margin.  (In
% the absence of the option, \cs{footnotemargin} is set to 1.8em; you
% may change that value with a \cs{setlength} command.)
%
% \subsection{Option \texttt{flushmargin}}
%
% This option is as option marginal, but sets the footnote marker
% flush with, but just inside the margin from, the text of the
% footnote.
%
% \subsection{Option \texttt{hang}}
%
% This option sets the footnote mark flush with the margin, and makes
% the body of the footnote hang at an indentation of
% \cs{footnotemargin} (if that is a positive distance), or the width
% of the marker (if \cs{footnotemargin} $\leq0$).  The option code
% itself leaves \cs{footnotemargin} at its default value of 1.8em.
%
% The footnote itself may of course be longer than one paragraph; if
% so, the paragraphs will be separated by the vertical space specified
% by \cs{hangfootparskip}, and the second and subsequent paragraphs
% are indented by \cs{hangfootparindent}.  Default values are:
% \begin{center}
% \begin{tabular}{ll}
%   \cs{hangfootparskip}   & 0.5\cs{baselineskip} \\
%   \cs{hangfootparindent} & 0em
% \end{tabular}
% \end{center}
% The user may redefine these values (using
% \cs{renewcommand}): it is best to use the font-size-dependent
% measures (multiples of \cs{baselineskip} for the skip, multiples of
% |em| for the indent).  Note that the default has only one of the two
% values non-zero; both zero may result in easily-missed paragraph
% breaks, and both non-zero is not generally thought to be a
% good-looking option.
%
% \subsection{Option \texttt{norule}}
%
% This option suppresses the `normal' footnote rule, and advances
% \cs{skip}\cs{footins} a bit to compensate
%
% \subsection{Option \texttt{splitrule}}
%
% This option makes puts a full-width rule above the split-off part of
% a split footnote.  (Remember that split footnotes don't happen if
% you're doing paragraph footnotes.)
%
% The option provides three different \cs{footnoterule} commands:
% \begin{center}
% \begin{tabular}{ll}
% \cs{mpfootnoterule} & for use in minipages \\
% \cs{pagefootnoterule} & for normal footnotes on regular pages \\
% \cs{splitfootnoterule} & for the tail of a split footnote
% \end{tabular}
% \end{center}
% By default, \cs{mpfootnoterule} and \cs{pagefootnoterule} retain the
% original definition of \cs{footnoterule} (which nay have been
% modified by a \texttt{norule} option), while \cs{splitfootnoterule}
% becomes a full-width rule.
%
% \subsection{The \texttt{stable} option}
%
% This option deals with the problem of placing footnotes in section
% titles (and so on).  While there is (sometimes, just) justification
% for putting footnotes in titles, \LaTeX's treatment of the content
% of titles militates against them.  Of course, the title argument is
% ordinarily a moving one, and \cs{footnote} is a fragile command, but
% the real problem comes from the way the argument actually moves~---
% which is to two places.  The argument moves to the table of
% contents, where the footnote will (at least) look odd.  But the
% argument also moves to the marks that make up page headers, etc.,
% and \emph{there} it creates havoc, since page headers are executed
% in page make-up, and page make-up \emph{must not} create footnotes.
%
% If you use the \texttt{stable} option, the footnote won't move to
% the table of contents or the page headers, but it will be typeset
% correctly within the title itself.
%
% The situation with \cs{footnotemark} is less dire (it could in
% principle appear in page headers, for example); footnote marks
% appearing on pages other than where their text appears are none the
% less confusing, and the stable option treats \cs{footnotemark} in
% the same way that it treats \cs{footnote}.
%
% \subsection{The \texttt{multiple} option}
%
% This option deals with the case where the author needs to type
% things like
% \begin{verbatim}
%   mumble\footnote{blah}\footnote{grumble}
% \end{verbatim}
% Without special treatment, \LaTeX{} would output something like
% \begin{quote}
%   mumble\textsuperscript{1314}
% \end{quote}
% \noindent What the \texttt{multiple} option makes of the above is
% \begin{quote}
%   mumble\textsuperscript{13,14}
% \end{quote}
% which is what most people would expect.  The comma separator
% actually derives from the definition of \cs{multfootsep}, which
% may be changed by \cs{renewcommand} if the option is in effect.
%
% The option also treats \cs{footnotemark} in the same way.
%
% \subsection{User interface~--- miscellaneous commands}
%
% The package also defines some miscellaneous footnote-related
% commands.  The present group provides alternative means of producing
% footnote marks: \cs{footref} and \cs{mpfootnotemark}.
%
% When you're in a minipage, \cs{footnote} numbers run according to the
%  minipage's own footnote counter, and the marks are set in italic
% letters.  However, the numbers used by \cs{footnotemark} make
% reference to the `main'
% footnote counter, and are set in whatever is the current style for
% that: this behavior often surprises, and there's no obvious way in
% standard \LaTeX{} to ``get around'' it.  The command
% \cs{mpfootnotemark} gets around this problem in a minipage, by
% generating footnote marks in the same way as those used by
% \cs{footnote}.
%
% In fact, making reference to footnotes in
% general can be problematic: it can be done by noting down the
% value of the footnote
% marker in a counter (or the like) and then using the value in a
% subsequent \cs{footnotemark} or \cs{mpfootnotemark}.  This is a
% tedious way of going about things, and doesn't allow representation
% of all possible forms of footnote mark; \cs{footref} is a form of
% reference command that sets the reference as if it were
% a footnote.\footnote{This command is already provided by the \LaTeX{} format.}
% The label should be set \emph{within} the argument of the footnote
% command that is being labelled:
% \begin{verbatim}
% ...\footnote{Note text\label{fnlabel}}
% ...
% ... potato head\footref{fnlabel}
% \end{verbatim}
%
% \section{User interface~--- interactions with other packages}
%
% The \textsf{footmisc} package modifies several parts of the \LaTeX{}
% kernel; what gets modified depends on the options you select.  This
% behavior can cause problems with other packages, particularly those
% that also modify the kernel.
%
% Known interactions are:
% \begin{description}
% \item[\normalfont\textsf{setspace}] The \textsf{setspace} package
%   modifies the way line spacing is calculated in footnotes.
%   \textsf{Footmisc} knows about this, and preserves the change.
%   However, you \emph{must} load \textsf{setspace} \emph{before}
%   \textsf{footmisc}.
% \item[\normalfont\textsf{memoir} class] The class emulates
%   \textsf{setspace}, and we detect that emulation and deal with it
%   in the same way as \textsf{setspace}.
%
% \iffalse FMi: this should now work!
% \item[\normalfont\textsf{hyperref}] The \textsf{hyperref} package
%   has ambitions to make hyperlinks from footnote marks to the
%   corresponding footnote body; naturally this causes grief to
%   \textsf{footmisc}, and unfortunately no remedy is currently
%   known.  If you use \textsf{footmisc}, suppress hyperref's
%   hyper-footnotes, by loading it as:\\
%   \quad\verb|\usepackage[hyperfootnotes=false,...]{hyperref}|\\
%   Further work on the interaction between the two packages is
%   proposed, but not yet scheduled.
% \fi
%
% \item[\normalfont\textsf{manyfoot}] The \textsf{manyfoot} package
%   permits several independent sequences of footnotes.  Some
%   preliminary work towards interworking with \textsf{footmisc} has
%   been completed, but more remains to be done at the time of
%   writing.
%
% \item[\normalfont\textsf{hyperref}] The \textsf{hyperref} package
%    works together with \textsf{footmisc} (as proved  by this
%    documentation), but at this point in time not all options of
%    \textsf{footmisc} can be used --- this will change over time.
% \end{description}
%
% \StopEventually{}
%
% \section{Code: Preliminaries}
%
% Well~--- here we go: let's make the package file:
%
%    \begin{macrocode}
%<*package>
%    \end{macrocode}
%
% Now declare what environment we need: version 6 needs a fairly recent \LaTeX.
%    \begin{macrocode}
\NeedsTeXFormat{LaTeX2e}[2020/10/01]
%    \end{macrocode}
%
% We need a token register in case we have to patch \cs{@makecol}:
%    \begin{macrocode}
\newtoks\FN@temptoken
%    \end{macrocode}
%
% \begin{macro}{\protected@writeaux}
% This command is defined for future compatibility with Matt Swift's
% \textsf{newclude} package (still, after all this time, not out of
% beta status).
%    \begin{macrocode}
\providecommand\protected@writeaux{%
  \protected@write\@auxout
}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\l@advance@macro}
% \begin{macro}{\@@dvance@macro}
% \begin{macro}{\@advance@macro}
% We make the following (\cs{@@dvance@macro}) generalizable as follows
% (the global form isn't used in this package \dots\ yet):
%
%    \begin{macrocode}
\def\l@advance@macro{\@@dvance@macro\edef}
\def\@@dvance@macro#1#2#3{\expandafter\@tempcnta#2\relax
  \advance\@tempcnta#3\relax
  #1#2{\the\@tempcnta}%
}
%    \end{macrocode}
%
% Now we define a jolly little macro to advance a macro count (|#1|)
% by a given amount (|#2|).
%    \begin{macrocode}
\let\@advance@macro\l@advance@macro
%    \end{macrocode}
% \end{macro}
% \end{macro}
% \end{macro}
%
% \begin{macro}{\footnotemargin}
% Finally, we define the length used by the \texttt{marginal} option,
% and initialize it as if we've not had the option.
%    \begin{macrocode}
\newdimen\footnotemargin
\footnotemargin1.8em\relax
%    \end{macrocode}
% \end{macro}
%
% \section{Package options}
%
% Most of the code of the package is contained within the option
% processing, one way or another (that which isn't, is executed after
% \cs{ProcessOptions} as a result of flags set in the option
% processing).
%
% \subsection{The \texttt{symbol} option}
%
% This is a declaration that appears in the original \LaTeX{} book.
% Since it appeared in the old |pagefoots.sty| (presumably since it
% goes so naturally with the |perpage| option), I've added this
% trivial piece of customization to the package.
%
%    \begin{macrocode}
\DeclareOption{symbol}{\renewcommand\thefootnote{\fnsymbol{footnote}}}
%    \end{macrocode}
%
% \subsection{The \texttt{symbol*} option}
%
% The robust version of the \texttt{symbol} option: if the current
% `symbol' option doesn't provide enough variants, use arabic footnote
% number.  We use a robust version of the ``extended ordinary'' symbol set,
% described later (in section~\ref{footnote-symbols}).
%    \begin{macrocode}
\newif\ifFN@robust \FN@robustfalse
\DeclareOption{symbol*}{%
  \renewcommand\thefootnote{\@fnsymbol\c@footnote}%
  \FN@robusttrue
  \AtEndOfPackage{\setfnsymbol{lamport*-robust}}%
}
%    \end{macrocode}
%
% \subsection{The \texttt{para} option}
%
% The basis of the code for this option comes from \TeX{}book, p.398
% ff.~(``Dirty Tricks''), though it does (of course) avoid
% redefining |\\| which has some other (somewhat significant) uses in
% \LaTeX{}!  The user should be aware of
% Knuth's note on the limitations of this method of doing the job: the
% \TeX{} stack is used four times per footnote, and the stack is
% limited (see the \TeX{}book, p.300 ff.).  If you have very large
% numbers of footnotes (in the hundreds), and encounter the error
% ``|! TeX capacity exceeded, sorry (... save size ...)|'', you may
% need to break your text into smaller sections and compile the
% separately.  Fortunately (say the comments on the original
% |fnpara.sty|) this is very easy to do with \LaTeX{}, provided that
% you reset the footnote counter to make the joins seamless.
%
% \begin{macro}{\ifFN@para}
% Define the |para| option: now simply sets a marker for use later
% when defining the option's auxiliary code and when patching the
% output routine and so on.
%    \begin{macrocode}
\newif\ifFN@para  \FN@parafalse
\DeclareOption{para}{\ifFN@sidefn
    \PackageError{footmisc}{Option "\CurrentOption" incompatible with
      option "side"}%
      {I shall ignore "\CurrentOption"}%
  \else
    \FN@paratrue
  \fi
}
%    \end{macrocode}
% \end{macro}
%
% \subsection{The \texttt{side} option}
%
% \begin{macro}{\ifFN@sidefn}
% Simply changes the behavior of \cs{@footnotetext}; incompatible
% with paragraph footnotes.
%    \begin{macrocode}
\newif\ifFN@sidefn  \FN@sidefnfalse
\DeclareOption{side}{\ifFN@para
    \PackageError{footmisc}{Option "\CurrentOption" incompatible with
      option "para"}%
      {I shall ignore "\CurrentOption"}%
  \else
    \FN@sidefntrue
  \fi
}
%    \end{macrocode}
% \end{macro}
%
% \subsection{The \texttt{ragged} option}
%
% \begin{macro}{\footnotelayout}
% A very simple option that merely changes the definition of one
% macro.  Note detection of the presence of the \textsf{ragged2e}
% package.
%    \begin{macrocode}
\let\footnotelayout\@empty
\DeclareOption{ragged}{%
  \@ifundefined{RaggedRight}%
    {\renewcommand\footnotelayout{\linepenalty50 \raggedright}}%
    {\renewcommand\footnotelayout{\linepenalty50 \RaggedRight}}%
}
%    \end{macrocode}
% \end{macro}
%
% \subsection{The \texttt{perpage} option}
%
% \begin{macro}{\ifFN@perpage}
% A footnote-numbering modification: a new algorithm replacing one
% from Brian T. Schellenberger, which has proved to be flawed.  We
% simply set a marker here, and define code later depending on the
% state of the marker (see section \ref{sec:perpage-code}).
%    \begin{macrocode}
\newif\ifFN@perpage
\FN@perpagefalse
\DeclareOption{perpage}{%
  \FN@perpagetrue
}
%    \end{macrocode}
% \end{macro}
%
% \subsection{The \texttt{PPdebug} option}
%
% \begin{macro}{\ifFN@pp@debug}
% Sets a flag; the messages are generated in various places throughout
% the code.  The option is not available in the package as
% distributed: modify the |.ins| file to generate a version of the
% package that includes the option, if you feel you need it.
%    \begin{macrocode}
%<*PPdebug>
\newif\ifFN@pp@debug    \FN@pp@debugfalse
\DeclareOption{PPdebug}{\FN@pp@debugtrue}
%</PPdebug>
%    \end{macrocode}
% \end{macro}
%
%
% \subsection{Fixing the \LaTeX{} misbehavior with respect to spacing}
%
%
%  \begin{macro}{\ifFN@fixskip}
%    We maintain a boolean to decide if we want to fix that, by
% default we don't but if any placement option is given we apply the fix.
%    \begin{macrocode}
\newif\ifFN@fixskip      \FN@fixskipfalse
%    \end{macrocode}
%  \end{macro}
%
% \subsection{The footnote/float placement options}
%
% We have up to three blocks on a page (four if you count
% top-floats but they don't matter here). If there is any excess space that needs to be added the
% question is where that goes:
% \begin{enumerate}
% \item above footnotes and floats;
% \item between footnotes and floats;
% \item after footnotes and floats;
% \item nowhere in particular (everything is equally spaced out if
% \cs{flushbottom} is in force and close together otherwise).
% \end{enumerate}
%  We handle that with a 3-way switch differenciating the different
% bottom cases: \texttt{bottom}, \texttt{bottomfloats} or neither of
% the two options. Within those with split the coding based on whether
% or not \texttt{abovefloats} was given (explicitly or implicitly).

%
% \begin{macro}{\FN@bottomcases}
%    We record in which case we want to be in
%   \cs{FN@bottomcases}. The default is case 3 (no option).
%    \begin{macrocode}
\let\FN@bottomcases\thr@@
%    \end{macrocode}
% \end{macro}
%
%
% \subsubsection{The \texttt{abovefloats}, \texttt{belowfloats} options}
%
% \begin{macro}{\ifFN@abovefloats}
%    All this needs to do is to set a flag to say that it should happen.
%    \begin{macrocode}
\newif\ifFN@abovefloats  \FN@abovefloatstrue
%    \end{macrocode}
% \end{macro}
%
%
% \subsubsection{The \texttt{bottom} option}
%
%  \begin{macro}{\ds@bottom}
%  The \texttt{bottom} option implements case 1 and puts the footnotes
%  by default below the floats.
%    \begin{macrocode}
\DeclareOption{bottom}{%
  \let\FN@bottomcases\@ne
  \FN@abovefloatsfalse
%    \end{macrocode}
%    We also state that we want to fix \LaTeX{} space issue (as we do
%    in all other options.
%    \begin{macrocode}
  \FN@fixskiptrue
}
%    \end{macrocode}
%  \end{macro}
%
%
% \subsubsection{The \texttt{bottomfloats} option}
%
% \begin{macro}{ds@bottomfloats}
%    This option is for case 2. By default the footnotes are above
%    (close to the text).
%    \begin{macrocode}
\DeclareOption{bottomfloats}{%
  \let\FN@bottomcases\tw@
  \FN@abovefloatstrue \FN@fixskiptrue
}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{ds@abovefloats,ds@belowfloats}
%    These options change the order and that's it. The important
%    aspect is that they are declared after the last two, otherwise
%    they can't overwrite them.
%    \begin{macrocode}
\DeclareOption{abovefloats}{\FN@abovefloatstrue  \FN@fixskiptrue}
\DeclareOption{belowfloats}{\FN@abovefloatsfalse \FN@fixskiptrue}
%    \end{macrocode}
% \end{macro}
%
%
%
% \subsection{The \texttt{marginal} option}
%
% Again, the processing of the option is pretty trivial:
%    \begin{macrocode}
\DeclareOption{marginal}{%
  \footnotemargin-0.8em\relax
}
%    \end{macrocode}
%
% \subsection{The \texttt{flushmargin} option}
%
% Again, the processing of the option is pretty trivial:
%    \begin{macrocode}
\DeclareOption{flushmargin}{%
  \footnotemargin0pt\relax
}
%    \end{macrocode}
%
% \subsection{The \texttt{hang} option}
%
% \begin{macro}{\ifFN@hangfoot}
% We need a switch, since \cs{@makefntext} needs to be patched.
%    \begin{macrocode}
\newif\ifFN@hangfoot  \FN@hangfootfalse
\DeclareOption{hang}{%
  \FN@hangfoottrue
}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\hangfootparskip}
% \begin{macro}{\hangfootparindent}
% Layout parameters for hanging footnotes; \cs{hangfootparskip} and
% \cs{hangfootparindent} are (respectively) values to use for
% \cs{parskip} and \cs{parindent} when in hanging footnotes.
%    \begin{macrocode}
\newcommand*\hangfootparskip{0.5\baselineskip}
\newcommand*\hangfootparindent{0em}%
%    \end{macrocode}
% \end{macro}
% \end{macro}
%
% \subsection{The \texttt{norule} option}
%
% Pretty simple too\dots
%
%    \begin{macrocode}
\DeclareOption{norule}{%
  \renewcommand\footnoterule{}%
  \advance\skip\footins 4\p@\@plus2\p@\relax
}
%    \end{macrocode}
%
% \subsection{The \texttt{splitrule} option}
%
% \begin{macro}{\split@prev}
% This is from a posting by Donald Arseneau dated 13 November 1996.
% The code relies on the fact that \LaTeX{} only uses inserts for
% footnotes, so that if any insert is going to be split, it's going to
% be a footnote.
%    \begin{macrocode}
\DeclareOption{splitrule}{%
  \gdef\split@prev{0}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\pagefootnoterule}
% \begin{macro}{\mpfootnoterule}
% \begin{macro}{\splitfootnoterule}
% Define defaults for the three footnote rules: note, we inherit the
% current state of \cs{footnoterule} for the two `regular' footnote
% defaults, and if we've been preceded by option \texttt{norule}, they
% will both become null\dots
%    \begin{macrocode}
  \let\pagefootnoterule\footnoterule
  \let\mpfootnoterule\footnoterule
  \def\splitfootnoterule{\kern-3\p@ \hrule \kern2.6\p@}
%    \end{macrocode}
% \end{macro}
% \end{macro}
% \end{macro}
%
% Now redefine \cs{footnoterule} to distinguish the three situations.
%    \begin{macrocode}
  \def\footnoterule{\relax
    \ifx \@listdepth\@mplistdepth
%    \end{macrocode}
%
% In a minipage
%    \begin{macrocode}
      \mpfootnoterule 
    \else
      \ifnum\split@prev=\z@
%    \end{macrocode}
%
% Normal footnote on a regular page
%    \begin{macrocode}
        \pagefootnoterule
      \else
%    \end{macrocode}
%
% Second part of a split footnote 
%    \begin{macrocode}
        \splitfootnoterule
      \fi 
%    \end{macrocode}
%
% Remember a split for next page
%    \begin{macrocode}
      \xdef\split@prev{\the\insertpenalties}%
    \fi
  }%
}
%    \end{macrocode}
%
% \begin{macro}{\ifFN@stablefootnote}
% \subsection{The \texttt{stable} option}
%
% Simply set a flag: the code of this gets executed at the very end of
% the package.
%    \begin{macrocode}
\newif\ifFN@stablefootnote  \FN@stablefootnotefalse
\DeclareOption{stable}{\FN@stablefootnotetrue}
%    \end{macrocode}
% \end{macro}
%
% \subsection{The \texttt{multiple} option}
%
% \begin{macro}{\ifFN@multiplefootnote}
% Again, simply set a flag, for code that gets executed at the very
% very very end of the package.
%    \begin{macrocode}
\newif\ifFN@multiplefootnote  \FN@multiplefootnotefalse
\DeclareOption{multiple}{\FN@multiplefootnotetrue}
%    \end{macrocode}
% \end{macro}
%
% \subsection{The start of the endgame}
%
% Exercise the options that the user has requested\dots
%    \begin{macrocode}
\ProcessOptions
%    \end{macrocode}
%
% \section{Hacking kernel commands}
%
% Various standard commands (some of them internal ones) need to be
% hacked to achieve our effects, and we do all of this now, according
% to flags set in option processing.
%
% \subsection{The output routine part}
%
%    We interface with \cs{@makecol} from the kernel. Eventually this
%    should move directly into the kernel.
%
%    In order for other packages to prepend or append code to
%    \cs{@makecol}, they can use the generic command hooks
%    \texttt{cmd/@makecol/before} and \texttt{cmd/@makecol/after}, so
%    there is nothing we need to do here.
%
%
%
%  \begin{macro}{\@makecol}
%    \cs{@makecol} is shortened a lot, basically all the hardwired
%    code in the middle has moved into a configuration point.
%    \begin{macrocode}
\def \@makecol {%
  \@kernel@before@cclv
  \setbox\@outputbox \box\@cclv
%    \end{macrocode}
%    The only real addition is the next command which either does
%    nothing or removes an infinite glue from the bottom of the
%    \cs{@outputbox}.
%    \begin{macrocode}
  \@outputbox@removebskip
%    \end{macrocode}
%    Any ``here'' floats in the \cs{@outputbox} are now handled so we
%    recycle their registers and put them back to the \cs{@freelist}.
%    \begin{macrocode}
  \let\@elt\relax
  \xdef\@freelist{\@freelist\@midlist}%
  \global \let \@midlist \@empty
%    \end{macrocode}
%    Here we have the configurable part.
% \fmi{Interface to configuration points will change in the future}
%    \begin{macrocode}
  \@makecol@appendblocks 
%    \end{macrocode}
%    The we deal with any \cs{enlargethispage} or run the normal code
%    to build a column.
%    \begin{macrocode}
  \ifvbox\@kludgeins
     \@makespecialcolbox
  \else
     \@makenormalcolbox
  \fi
  \global \maxdepth \@maxdepth
}
%    \end{macrocode}
%  \end{macro}
%
%
%  \begin{macro}{\@outputbox@depth}
%    We need to know the depth of \cs{@outputbox} once in a
%    while. Rather than using a temp dimen (as it was done in the
%    past), we give it a proper register.
%    \begin{macrocode}
\newdimen\@outputbox@depth
%    \end{macrocode}
%  \end{macro}
%
%  \begin{macro}{\@makenormalcolbox}
%    Taken out of \cs{@makecol} for readability.
%    \begin{macrocode}
\def \@makenormalcolbox {%
   \setbox\@outputbox \vbox to\@colht {%
       \@texttop
       \@outputbox@depth \dp\@outputbox
       \unvbox \@outputbox
       \vskip -\@outputbox@depth
       \@textbottom
      }%
}
%    \end{macrocode}
%  \end{macro}
%
%
%  \begin{macro}{\@makespecialcolbox}
%    Make the colbox when \cs{enlargethispage} was used.
%    \begin{macrocode}
\def \@makespecialcolbox {%
   \@outputbox@append {\vskip-\@outputbox@depth}%
   \@tempdima \@colht
   \ifdim \wd\@kludgeins>\z@
     \advance \@tempdima -\ht\@outputbox
     \advance \@tempdima \pageshrink
     \setbox\@outputbox \vbox to \@colht {%
       \unvbox\@outputbox
       \vskip \@tempdima
       \@textbottom
       }%
   \else
     \advance \@tempdima -\ht\@kludgeins
     \setbox \@outputbox \vbox to \@colht {%
       \vbox to \@tempdima {%
         \unvbox\@outputbox
         \@textbottom}%
       \vss}%
   \fi
   {\setbox \@tempboxa \box \@kludgeins}%
}
%    \end{macrocode}
%  \end{macro}
%
%
%  \begin{macro}{\@outputbox@removebskip}
%    
%    This is really a bug fix for the kernel, but perhaps one has to
%    make it optional because it is in there since day one). If
%    \cs{raggedbottom} is in force, footnotes get attached to the main
%    galley at a distance of \cs{footskip} on all pages except on
%    those that are ended by \cs{newpage} or \cs{clearpage} where the
%    \cs{vfil} from \cs{newpage} pushes the footnotes to the very bottom.
%
%    This is kind of a weird difference to a page  ending with
%    \cs{pagebreak}---in that case the page is also run
%    short, but the footnotes are not pushed to the bottom.
%
%    This is fixed by \cs{@outputbox@removebskip} but only if the
%    switch \texttt{FN@fixskip} is set to true (which is done whenever
%    \pkg{footmisc} is called with with an option specifying the
%    footnote placement, i.e., not  in the default case).
%    \begin{macrocode}
\ifFN@fixskip
  \def\@outputbox@removebskip{%
%    \end{macrocode}
%    We first test if we are in a \cs{raggedbottom} layout. If not we
%    do nothing, but we don't disable the code because
%    \cs{raggedbottom} may get used only for some parts of the
%    document.
%    \begin{macrocode}
    \ifx\@textbottom\relax \else
%    \end{macrocode}
%    We then append some negative glue at the end of \cs{@outputbox}
%    provided it has a glue stretch order of 1 or more (i.e., contains
%    a \texttt{fil} or \texttt{fill} part).
%    \begin{macrocode}
      \@outputbox@append{%
        \@tempskipa\lastskip
        \ifnum \gluestretchorder\@tempskipa>\z@
          \vskip-\@tempskipa
%    \end{macrocode}
%  \begin{macro}{\@outputbox@reinsertbskip}
%    We also record the value so that it can be reinserted
%    elsewhere. As we have to do this globally, we also need to
%    explicitly reset it if we don't find any such glue.
%    \begin{macrocode}
          \xdef\@outputbox@reinsertbskip
              {\noexpand\@outputbox@append{\vskip\the\@tempskipa}}%
        \else
          \global\let\@outputbox@reinsertbskip\relax
        \fi
      }%
   \fi
  }
%    \end{macrocode}
%    We need a trivial top-level definition for
%    \cs{@outputbox@reinsertbskip} in case the first page has no
%    bottom glue and the command gets called.
%    \begin{macrocode}
\let\@outputbox@reinsertbskip\relax
%    \end{macrocode}
%    If nothing should get fixed we set both commands to \cs{relax}.
%    \begin{macrocode}
\else
  \let\@outputbox@removebskip \relax
  \let\@outputbox@reinsertbskip\relax
\fi
%    \end{macrocode}
%  \end{macro}
%  \end{macro}
%
%
%  \begin{macro}{\@kernel@before@cclv}
%  \begin{macro}{\@kernel@before@footins}
%    These two commands are internal kernel hooks intended for tagging
%    support in case that is active. By default they do nothing (and
%    may have been defined already by \cs{DocumentMetadata}).
%    \begin{macrocode}
\providecommand\@kernel@before@cclv{}
\providecommand\@kernel@before@footins{}
%    \end{macrocode}
%  \end{macro}
%  \end{macro}
%
%
%
%
% \subsection{The output routine configuration components}
%
%    Here we provide the components that are used to define
%    \cs{@makecol@appendblocks}.
%
%
%  \begin{macro}{@outputbox@append}
%
%    This general purpose command alters the \cs{@outputbox} box by
%    appending material to it. As this is a box typesetting operation
%    we make sure that the last line of the box reflects the true
%    depth of the last line (in case that is needed later). We also
%    expose the current depth of \cs{@outputbox} as
%    \cs{@outputbox@depth} before unboxing so that its value can be
%    used by \verb=#1= if wanted.
%    \begin{macrocode}
\def\@outputbox@append #1{%
     \setbox\@outputbox \vbox {%
       \boxmaxdepth \@maxdepth
       \@outputbox@depth\dp\@outputbox      % if needed in #1
       \unvbox \@outputbox
       #1%
     }%
}
%    \end{macrocode}
%  \end{macro}
%
%
%
%  \begin{macro}{\@outputbox@appendfootnotes}
%
%    This command appends the footnotes to the \cs{@outputbox} (if
%    there are any). If not then it does nothing.
%    \begin{macrocode}
\def\@outputbox@appendfootnotes {%
   \ifvoid\footins \else
%    \end{macrocode}
%    First come two configuration points: what to do if we are in a split
%    footnote situation and a second one that does some manipulation
%    of the \cs{footins} box before it gets appended.
% \fmi{this code will get revised as part of CP handling  in the future}
%    \begin{macrocode}
     \@makecol@handlesplitfootnotes
     \@makecol@preparefootinshook
%    \end{macrocode}
%    Then the footnotes are appended:
%    \begin{macrocode}
     \@outputbox@append{%
       \vskip \skip\footins
       \@kernel@before@footins
       \color@begingroup
         \normalcolor
         \footnoterule
%    \end{macrocode}
%    Support for \pkg{pdfcolfoot}, eventually this can go once color
%    is properly supported.
%    \begin{macrocode}
         \csname pdfcolfoot@current\endcsname
         \unvbox \footins
       \color@endgroup
      }%
  \fi
}
%    \end{macrocode}
%  \end{macro}
%
%
%
%  \begin{macro}{\@outputbox@attachfloats}
%  \begin{macro}{\@outputbox@attachtopfloats}
%  \begin{macro}{\@outputbox@attachbottomfloats}
%    Attaching top and bottom floats can usually be done in one go,
%    but for special layouts we might want more control so we provide
%    also separate commands.
%    \begin{macrocode}
\let \@outputbox@attachfloats \@combinefloats
%    \end{macrocode}
%    
%    \begin{macrocode}
\def \@outputbox@attachtopfloats {%
  \ifx \@toplist\@empty \else \@cflt \fi
}  
\def \@outputbox@attachbottomfloats {%
    \ifx \@botlist\@empty \else \@cflb \fi
}  
%    \end{macrocode}
%  \end{macro}
%  \end{macro}
%  \end{macro}
%
%
%
%
%  \begin{macro}{\@makecol@handlesplitfootnotes}
%  \begin{macro}{\@makecol@splitfootnotemessagehook}
%    This is only an early draft and doesn't do much.
%    Contains  incomplete preparation for tagging commented out.
% \fmi{Interfaces and code will change in the future}
%    \begin{macrocode}
\def\@makecol@handlesplitfootnotes {%
%  \ifx\splitfootnote@continuation\@empty \else
%    \setbox\footins\vbox{\splitfootnote@continuation\unvbox\footins}%
%    \global\let\splitfootnote@continuation\@empty
%  \fi
  \ifnum\insertpenalties>\z@
    \@makecol@splitfootnotemessagehook
%    \setbox\footins\vbox{\unvbox\footins --- END at split}%
%    \gdef\splitfootnote@continuation    {--- START after split}%
  \fi
}
%\def\splitfootnote@continuation{}
%    \end{macrocode}
%    This  could issue warning if split footnotes are encountered.
%    \begin{macrocode}
\let \@makecol@splitfootnotemessagehook \@empty
%    \end{macrocode}
%  \end{macro}
%  \end{macro}
%
%
%
%  \begin{macro}{\@makecol@preparefootinshook}
%    
%    Configuration point to support manipulation of footins box
%    (result needs to be moved back in there). Used by the
%    \texttt{para} option.
% \fmi{Interface will change in the future}
%    \begin{macrocode}
\let \@makecol@preparefootinshook \@empty
%    \end{macrocode}
%
%    Footnote box layout for para footnotes;
%    this would also be the hook to support dblfootnotes (from the
%    \texttt{dblfnote} package if we integrate that).
%    \begin{macrocode}
\ifFN@para
  \def\@makecol@preparefootinshook {%
     \global\setbox\footins\vbox{\FN@makefootnoteparagraph}%
    }
\fi
%    \end{macrocode}
%  \end{macro}
%
% \fmi{Some temp interfaces until configuration points are available.}
%
%  \begin{macro}{\@if@flushbottom@TF}
%    Test for \cs{flushbottom} (currently not used).
%    \begin{macrocode}
\def\@if@flushbottom@TF{%
  \ifx\@textbottom\relax
    \expandafter\@firstoftwo
  \else
    \expandafter\@secondoftwo
  \fi
}
%    \end{macrocode}
%  \end{macro}
%
%
%  \begin{macro}{\@if@footnotes@TF}
%    Test if footnotes are present on the current page.
%    \begin{macrocode}
\def\@if@footnotes@TF{%
  \ifvoid\footins
    \expandafter\@secondoftwo
  \else
    \expandafter\@firstoftwo
  \fi
}
%    \end{macrocode}
%  \end{macro}
%
%
%  \begin{macro}{\@if@bfloats@TF}
%    Test if bottom floats are around.
%    \begin{macrocode}
\def\@if@bfloats@TF{%
  \ifx \@botlist\@empty
    \expandafter\@secondoftwo
  \else
    \expandafter\@firstoftwo
  \fi
}
%    \end{macrocode}
%  \end{macro}
%
%
%
%
% \subsection{The \cs{@makecol} configuration based on options}
%
%
%    Placement of footnotes in relation to main galley and floats is
%    covered by the value of \cs{FN@bottomcases} (type of bottom option)
%    and the status of the switch \texttt{@abovefloats}.
%
%    \begin{macrocode}
\ifcase \FN@bottomcases\relax
%---------------------------------------------------------
% 0 = undefined
%---------------------------------------------------------
\ERROR
\or
%---------------------------------------------------------
% 1 = bottom option given
%---------------------------------------------------------
%    \end{macrocode}
%    All excess space are above the footnote and bottom float
%    blocks. The order of the blocks depend on \texttt{@abovefloats}:
%    \begin{macrocode}
  \ifFN@abovefloats
%---------------------------------------------------------
%    \end{macrocode}
%    If footnotes above floats floats both are at the bottom:
%    \begin{macrocode}
    \def\@makecol@appendblocks {%
       \@if@footnotes@TF
          {\@outputbox@append{\vfill}}%
          {\@if@bfloats@TF{\@outputbox@append{\vfill}}%
                          {\@outputbox@reinsertbskip}}%
       \@outputbox@appendfootnotes
       \@outputbox@attachfloats
      }
%---------------------------------------------------------
  \else
%    \end{macrocode}
%    Otherwise only the footnotes are at the very bottom and floats
%    stay close to the text:
%    \begin{macrocode}
    \def\@makecol@appendblocks {%
       \@outputbox@attachfloats
       \@if@footnotes@TF
          {\@outputbox@append{\vfill}}%
          {\@outputbox@reinsertbskip}%
       \@outputbox@appendfootnotes
    }
  \fi
\or
%---------------------------------------------------------
% 2 = bottomfloats option given
%---------------------------------------------------------
  \ifFN@abovefloats
%---------------------------------------------------------
%    \end{macrocode}
%    Footnotes first then space then floats at bottom:
%    \begin{macrocode}
     \def\@makecol@appendblocks {%
        \@outputbox@appendfootnotes
        \@if@bfloats@TF
            {\@outputbox@append{\vfill}}%
            {\@outputbox@reinsertbskip}%
        \@outputbox@attachfloats
     }
%---------------------------------------------------------
  \else
%    \end{macrocode}
%    If \texttt{belowfloats} was given too, then the excess space ends
%    up directly below the text 
%    \begin{macrocode}
     \def\@makecol@appendblocks {%
       \@if@footnotes@TF
          {\@outputbox@append{\vfill}}%
          {\@if@bfloats@TF{\@outputbox@append{\vfill}}%
                          {\@outputbox@reinsertbskip}}%
        \@outputbox@attachfloats
        \@outputbox@appendfootnotes
     }
%---------------------------------------------------------
  \fi
\or
%---------------------------------------------------------
% 3 = neither bottom nor bottomfloats given
%---------------------------------------------------------
%    \end{macrocode}
%    In this case any excess space distribution is handled by
%    \cs{raggedbottom} or \cs{flushbottom} settings. In case of
%    \cs{raggedbottom} it goes to the bottom but we don't append
%    \cs{vfill} there. Instead we make use of the fact that
%    \cs{raggedbottom} already puts a stretchable space there, and if
%    we are in a \cs{flushbottom} scenario then any excess space is
%    supposed to be distributed across the whole page.
%    \begin{macrocode}
  \ifFN@abovefloats
%---------------------------------------------------------
    \def\@makecol@appendblocks {%
       \@outputbox@appendfootnotes
       \@outputbox@attachfloats
%    \end{macrocode}
%    We do, however, reinsert the bottom skip from \cs{newpage} if it
%    was taken out earlier. This is, strictly speaking, not necessary
%    in most cases, but it is a \cs{vfil} while \cs{raggedbottom} is
%    only generating \verb=\vspace{0pt plus .0001fil}=, so if you have
%    several \cs{vfil} on the page before the \cs{newpage} you would
%    alter the space distribution if one is taken out.
%    \begin{macrocode}
       \@outputbox@reinsertbskip
    }
  \else
%---------------------------------------------------------
%    \end{macrocode}
%    Same thing but with blocks swapped.
%    \begin{macrocode}
    \def\@makecol@appendblocks {%
       \@outputbox@attachfloats
       \@outputbox@appendfootnotes
       \@outputbox@reinsertbskip
}
%---------------------------------------------------------
  \fi
\else
%---------------------------------------------------------
% 3 > undefined
%---------------------------------------------------------
%    \end{macrocode}
%    The \cs{ERROR} here and above should never execute, like ``This
%    can't happen'' in the \TeX{} program code. If they execute then code
%    is badly broken.
%    \begin{macrocode}
\ERROR
\fi

%    \end{macrocode}
%
%
% \subsection{The requirements of \cs{@footnotetext}}
%
% Instead of (re)defining \cs{@footnotetext} we define
% \cs{FN@footnotetext} and at the end we check what we do with it,
% depending on whether or not \texttt{hyperref} was loaded.
%
% \begin{macro}{\ifFN@baselinestretch}
% \begin{macro}{\FN@singlespace}
% Whatever we do, we are going to patch \cs{@footnotetext}; so first
% of all, we'll check it's not been hacked by anyone other than
% \texttt{setspace.sty} (while we're at it we also record whether
% \texttt{setspace} is loaded).
% so we do this here:
%    \begin{macrocode}
\newif\ifFN@setspace
\@ifpackageloaded{setspace}{%
  \FN@setspacetrue
  \@ifclassloaded{memoir}{%
%    \end{macrocode}
% we're seeing \textsf{memoir}'s emulation of \textsf{setspace}
%    \begin{macrocode}
    \let\FN@baselinestretch\m@m@singlespace
  }{%
%    \end{macrocode}
% we're seeing \textsf{setspace} in its own right
%    \begin{macrocode}
    \let\FN@baselinestretch\setspace@singlespace
  }%
}{%
  \FN@setspacefalse
}
%    \end{macrocode}
% \end{macro}
% \end{macro}
%
% There's substantial patching to be done if we're doing paragraph
% footnotes:
%    \begin{macrocode}
\ifFN@para
  \long\def\FN@footnotetext#1{%
    \insert\footins{%
%    \end{macrocode}
% insert compatibility code with |setspace.sty| if necessary
%    \begin{macrocode}
      \ifFN@setspace
        \let\baselinestretch\FN@baselinestretch
      \fi
      \reset@font\footnotesize
      \interlinepenalty\interfootnotelinepenalty
      \splittopskip\footnotesep
      \splitmaxdepth \dp\strutbox
      \floatingpenalty\@MM 
      \hsize\columnwidth
      \@parboxrestore
      \protected@edef\@currentlabel{\csname p@footnote\endcsname\@thefnmark}%
      \color@begingroup
%    \end{macrocode}
%
% We set the paragraph in an \cs{hbox} and apply the fudge factor
% here (these days done with e\TeX{} methods):
%
%    \begin{macrocode}
        \setbox\FN@tempboxa\hbox{%
%    \end{macrocode}
%
% This needs a parameter; the rule should be moved to the beginning of
% the footnote paragraph, but the \cs{ignorespaces} should be left
% here.
%
%    \begin{macrocode}
          \@makefntext{\ignorespaces#1\strut
%    \end{macrocode}
%
% We insert a penalty here to help line breaking in the
% footnote paragraph; the value is taken from the \TeX{}book.
%
%    \begin{macrocode}
            \penalty-10\relax
            \hskip\footglue
          }% end of \@makefntext parameter
        }% end of \hbox
        \dp\FN@tempboxa\z@
        \ht\FN@tempboxa\dimexpr\wd\FN@tempboxa *%
                        \footnotebaselineskip / \columnwidth\relax
        \box\FN@tempboxa
      \color@endgroup
    }%
    \FN@mf@prepare
  }
%    \end{macrocode}
%
% If we're not doing paragraph footnotes, we now simply tag a
% \cs{FN@mf@prepare} command on the end of the definition; of course,
% there are different definitions according as whether we're using
% |side| footnotes\dots
%    \begin{macrocode}
\else
  \ifFN@sidefn
    \long\def\FN@footnotetext#1{%
      \marginpar{%
%    \end{macrocode}
% insert compatibility code with |setspace.sty| if necessary
%    \begin{macrocode}
        \ifFN@setspace
          \let\baselinestretch\FN@baselinestretch
        \fi
        \reset@font\footnotesize
        \protected@edef\@currentlabel{%
          \csname p@footnote\endcsname\@thefnmark
        }%
        \color@begingroup
          \@makefntext{%
            \ignorespaces#1%
          }%
        \color@endgroup
      }%
      \FN@mf@prepare
    }%
  \else
    \long\def\FN@footnotetext#1{%
      \insert\footins{%
%    \end{macrocode}
% insert compatibility code with \textsf{setspace} if necessary
%    \begin{macrocode}
        \ifFN@setspace
          \let\baselinestretch\FN@baselinestretch
        \fi
        \reset@font\footnotesize
        \interlinepenalty\interfootnotelinepenalty
        \splittopskip\footnotesep
        \splitmaxdepth \dp\strutbox
        \floatingpenalty\@MM 
        \hsize\columnwidth
        \@parboxrestore
        \protected@edef\@currentlabel{%
          \csname p@footnote\endcsname\@thefnmark
        }%
        \color@begingroup
          \@makefntext{%
            \rule\z@\footnotesep
            \ignorespaces#1\@finalstrut\strutbox
          }%
        \color@endgroup
      }%
      \FN@mf@prepare
    }%
  \fi
\fi
%    \end{macrocode}
%
%
%
%
%
% \subsection{Support code for paragraph footnotes}
%
% This code used (most inefficiently) to be in the argument of the
% \cs{DeclareOption}; this no doubt comes of that code having been
% written over Christmas 1993\dots
%
% Now all executed under the |para| conditional set in the option
% declaration.
%    \begin{macrocode}
\ifFN@para
%    \end{macrocode}
%
% \begin{macro}{\FN@tempboxa}
% \begin{macro}{\FN@tempboxb}
% \begin{macro}{\FN@tempboxb}
% We need some temporary boxes, and \LaTeX{} only defines one
%    \begin{macrocode}
  \let\FN@tempboxa\@tempboxa
  \newbox\FN@tempboxb
  \newbox\FN@tempboxc
%    \end{macrocode}
% \end{macro}
% \end{macro}
% \end{macro}
%
% \begin{macro}{\footglue}
% A direct crib from the \TeX{}book:
%    \begin{macrocode}
  \newskip\footglue \footglue=1em plus.3em minus.3em
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\@makefntext}
% The standard classes set the footnote mark flush with the text of
% the footnote, but that's not appropriate for paragraph footnotes, we
% find.
%
% There's not much point in patching this code from the original,
% since the only things it has in common with the original are the
% footnote mark and the footnote text (which last is the argument).
% Note that the \cs{leavevmode} isn't necessary except in the case of
% footnotes in minipages, which otherwise end up with the
% \cs{@makefnmark} being executed in restricted vertical mode, which
% results in its \cs{hbox} ending up in a line of its own.
%
%    \begin{macrocode}
  \long\def\@makefntext#1{\leavevmode
    \@makefnmark\nobreak
    \hskip.5em\relax#1%
  }
%    \end{macrocode}
% \end{macro}
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% \begin{macro}{\footnotebaselineskip}
% We need to record a value for the baseline skip when in footnotes:
%    \begin{macrocode}
  \newdimen\footnotebaselineskip
  {%
    \footnotesize
    \global
      \footnotebaselineskip=\normalbaselineskip
  }
%    \end{macrocode}
% \end{macro}
%
%
 
% \begin{macro}{\FN@makefootnoteparagraph}
% For use in the output routine
%    \begin{macrocode}
  \long\def\FN@makefootnoteparagraph{\unvbox\footins \FN@makehboxofhboxes
    \setbox\FN@tempboxa=\hbox{\unhbox\FN@tempboxa \FN@removehboxes}%
%    \end{macrocode}
% Now we are ready to set the paragraph:
%    \begin{macrocode}
    \FN@setfootnoteparawidth
    \@parboxrestore
    \baselineskip=\footnotebaselineskip
    \noindent
    \rule{\z@}{\footnotesep}%
    \unhbox\FN@tempboxa\par
  }
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\FN@makehboxofhboxes}
% \begin{macro}{\FN@removehboxes}
% Support code for \cs{FN@makefootnoteparagraph}
%    \begin{macrocode}
  \def\FN@makehboxofhboxes{\setbox\FN@tempboxa=\hbox{}%
    \loop
      \setbox\FN@tempboxb=\lastbox
      \ifhbox\FN@tempboxb
      \setbox\FN@tempboxa=\hbox{\box\FN@tempboxb\unhbox\FN@tempboxa}%
    \repeat
  }
  \def\FN@removehboxes{\setbox\FN@tempboxa=\lastbox
    \ifhbox
      \FN@tempboxa{\FN@removehboxes}%
      \unhbox\FN@tempboxa
    \fi
  }
\fi
%    \end{macrocode}
% \end{macro}
% \end{macro}
%
%
%
%
%
%  \begin{macro}{\FN@setfootnoteparawidth}
%    What we have to use as the width for the footnote paragraph
%   depends on whether or not we typeset in several columns. If single
%   column or normal two-column is used then the right value is
%   \cs{columnwidth}. However, inside a \texttt{multicols} environment
%   we need to use \cs{textwidth} as the footnotes there will span
%   across all columns.
%
%   To detect if we are inside such an environment we look at
%   \cs{doublecolnumber} which is only positive if inside such an
%   environment.
%    \begin{macrocode}
\@ifpackageloaded{multicol}
  {\def\FN@setfootnoteparawidth
    {\hsize\ifnum\doublecol@number>\@ne
                  \textwidth
            \else \columnwidth \fi}}
  {\def\FN@setfootnoteparawidth{\hsize\columnwidth}}
%    \end{macrocode}
% \end{macro}
%
%
%
%
%
% \subsection{The other footnote commands}\label{sec:perpage-code}
%
%
%   We delegate the perpage option to a different package \ldots
%    \begin{macrocode}
\ifFN@perpage
  \RequirePackage{perpage}
  \MakePerPage{footnote}
%    \end{macrocode}
%    Unfortunately \pkg{perpage} has a bug and doesn't handle founters
%    correctly which are part of a reset list of another counter,
%    e.g., it doesn't work correctly if you use the report class which
%    resets footnotes at each chapter start. As a result the first
%    footnote on the first page of a chapter starts with 2. We
%    therefore alter one \LaTeX{} internal if \pkg{perpage} is in use:
% \changes{v6.0c}{2022/03/07}{Fix an issue in perpage package (gh/03)}
% \changes{v6.0d}{2022/03/07}{Also support optional arg of \cs{MakePerPage} (gh/03)}
%    \begin{macrocode}
  \def\@stpelt#1{\global\csname c@#1\endcsname \m@ne
    \stepcounter{#1}%
    \pp@fix@MakePerPage{#1}%
  }
  \def\pp@fix@MakePerPage#1{%
      \ifnum \value{#1}>\z@
        \addtocounter{#1}\m@ne\fi
  }
%    \end{macrocode}
%    The above code may look a bit odd: the \cs{stepcounter} sets the
%    counter to zero and then we alter it if it is not zero.  The
%    reason is that \cs{stepcounter} resets other counters and when
%    perpage is loaded this results in updating counters on the reset
%    list to 1 (or to a higher starting value if \cs{MakePerPage} is
%    used with an optional argument, which is precisely the problem
%    here. By subtracting 1 in that case we set it back to 1 lower
%    than the starting value.
%
%    But to make this fully work we also need to update a support
%    command in \pkg{perpage}:
%    \begin{macrocode}
  \def\pp@cl@end@iii\stepcounter#1\pp@fix@MakePerPage#2{}
%    \end{macrocode}
%
%    \begin{macrocode}
\fi
%    \end{macrocode}
%
% Finally, if we're not doing paragraph footnotes, we redefine
% \cs{@makefntext} to take account of the value of
% \cs{footnotemargin}, to impose \cs{footnotelayout}, and to make the
% footnote body text hang, if appropriate.
%    \begin{macrocode}
\ifFN@para
\else
%    \end{macrocode}
%
% hanging footnote version:
%    \begin{macrocode}
  \long\def\@makefntext#1{%
    \ifFN@hangfoot
      \bgroup
%    \end{macrocode}
%
% get the marker so we can measure it:
%    \begin{macrocode}
      \setbox\@tempboxa\hbox{%
        \ifdim\footnotemargin>0pt
          \hb@xt@\footnotemargin{\@makefnmark\hss}%
        \else
          \@makefnmark
        \fi
      }%
%    \end{macrocode}
%
% use the width of the box to set up hanging (potentially for more
% than one paragraph); note that the hanging \cs{parskip} and
% \cs{parindent} are set \emph{after} we've executed \cs{leavevmode}(!)
%    \begin{macrocode}
      \leftmargin\wd\@tempboxa
      \rightmargin\z@
      \linewidth \columnwidth
      \advance \linewidth -\leftmargin
      \parshape \@ne \leftmargin \linewidth
      \footnotesize
%    \end{macrocode}
%
% stop the \cs{parshape} being overwritten:
%    \begin{macrocode}
      \@setpar{{\@@par}}%
%    \end{macrocode}
%
% and finally put the marker in its chosen place:
%    \begin{macrocode}
      \leavevmode
      \llap{\box\@tempboxa}%
      \parskip\hangfootparskip\relax
      \parindent\hangfootparindent\relax
    \else
%    \end{macrocode}
%
% ordinary (non-hanging) footnote version:
%    \begin{macrocode}
      \parindent1em
      \noindent
      \ifdim\footnotemargin>\z@
        \hb@xt@ \footnotemargin{\hss\@makefnmark}%
      \else
        \ifdim\footnotemargin=\z@
          \llap{\@makefnmark}%
        \else
          \llap{\hb@xt@ -\footnotemargin{\@makefnmark\hss}}%
        \fi
      \fi
    \fi
    \footnotelayout#1%
%    \end{macrocode}
%
% if we're hanging, close the hang group
%    \begin{macrocode}
    \ifFN@hangfoot
      \par\egroup
    \fi
  }
\fi
%    \end{macrocode}
%
% \section{Remaining requirements}
%
% We have to insert the code that executes the \texttt{stable} and
% \texttt{multiple} options.  Since \texttt{stable} may suppress the
% setting of a footnote altogether, we put the \texttt{multiple}
% option first, as otherwise we might get isolated superscripted
% commas that separate footnotes that have otherwise been suppressed.
%
% \subsection{The code that executes the \texttt{multiple} option}
%
% \begin{macro}{\multiplefootnotemarker}
% \begin{macro}{\multfootsep}
% \begin{macro}{\FN@footnotemark}
% \begin{macro}{\FN@mf@prepare}
% \begin{macro}{\FN@mf@check}
% This (revised) code derives from a suggestion by Alexander Rozhenko
% (the author of the \textit{manyfoot} package): the intention is that
% \textit{footmisc} and \textit{manyfoot} should be able to
% `interwork', in the sense that each would recognize the other's
% footnote marks and behave appropriately.  The trick is that
% both \cs{footnote}  and \cs{footnotemark} insert a marker (a
% cancelling pair of kerns of \cs{multiplefootnotemarker} (of opposite
% signs), which is detected in following \cs{footnote} or
% \cs{footnotemark} commands.  Note we have to take special
% precautions to ensure that the kerns are the last things added to
% the horizontal list by the commands.
%    \begin{macrocode}
\ifFN@multiplefootnote
  \providecommand*{\multiplefootnotemarker}{3sp}
  \providecommand*{\multfootsep}{,}
%
% FMi: not checking, more harm than gain  
%  \CheckCommand*\@footnotemark{%
%    \leavevmode
%    \ifhmode\edef\@x@sf{\the\spacefactor}\nobreak\fi
%    \@makefnmark
%    \ifhmode\spacefactor\@x@sf\fi
%    \relax
%  }
%
  \newcommand*\FN@footnotemark{%
    \leavevmode
    \ifhmode
      \edef\@x@sf{\the\spacefactor}%
      \FN@mf@check
      \nobreak
    \fi
    \@makefnmark
    \FN@mf@prepare
    \ifhmode\spacefactor\@x@sf\fi
    \relax
  }
  \def\FN@mf@prepare{%
    \kern-\multiplefootnotemarker
    \kern\multiplefootnotemarker\relax
  }
  \def\FN@mf@check{%
    \ifdim\lastkern=\multiplefootnotemarker\relax
      \edef\@x@sf{\the\spacefactor}%
      \unkern
      \textsuperscript{\multfootsep}%
      \spacefactor\@x@sf\relax
    \fi
  }
%    \end{macrocode}
%
% If we're not doing multiple, just create an empty \cs{FN@mf@prepare}
%    \begin{macrocode}
\else
  \let\FN@mf@prepare\relax
%    \end{macrocode}
%    Need to provide a definition for \cs{FN@footnotemark} in that case.
%    \begin{macrocode}
  \let\FN@footnotemark\@footnotemark
\fi
%    \end{macrocode}
% \end{macro}
% \end{macro}
% \end{macro}
% \end{macro}
% \end{macro}
%
% \subsection{The code that executes the \texttt{stable} option}
%
% \begin{macro}{\ifFN@stablefootnote}
% \begin{macro}{\FN@sf@@footnote}
% The basic idea is to use the `original' code of \cs{footnote} (which
% this package may have hacked around something chronic) only if we're
% in typesetting mode (as determined by the state of the \cs{protect}
% command.  Otherwise, the command becomes an elaborate multistage
% `gobble'.
%    \begin{macrocode}
\ifFN@stablefootnote
\let\FN@sf@@footnote\footnote
\def\footnote{\ifx\protect\@typeset@protect
    \expandafter\FN@sf@@footnote
  \else
    \expandafter\FN@sf@gobble@opt
  \fi
}
%    \end{macrocode}
% \end{macro}
% \end{macro}
%
% \begin{macro}{\FN@sf@gobble@opt}
% \begin{macro}{\FN@sf@gobble@twobracket}
% Define \cs{FN@sf@gobble@opt} as a robust command that gobbles either
% an optional and a mandatory argument, or just a mandatory one.
%    \begin{macrocode}
\edef\FN@sf@gobble@opt{\noexpand\protect
  \expandafter\noexpand\csname FN@sf@gobble@opt \endcsname}
\expandafter\def\csname FN@sf@gobble@opt \endcsname{%
  \@ifnextchar[%]
    \FN@sf@gobble@twobracket
    \@gobble
}
\def\FN@sf@gobble@twobracket[#1]#2{}
%    \end{macrocode}
% \end{macro}
% \end{macro}
%
% \begin{macro}{\FN@sf@@footnotemark}
% \begin{macro}{\FN@sf@gobble@optonly}
% \begin{macro}{\FN@sf@gobble@bracket}
% Now the same for \cs{footnotemark}
%    \begin{macrocode}
\let\FN@sf@@footnotemark\footnotemark
\def\footnotemark{\ifx\protect\@typeset@protect
    \expandafter\FN@sf@@footnotemark
  \else
    \expandafter\FN@sf@gobble@optonly
  \fi
}
\edef\FN@sf@gobble@optonly{\noexpand\protect
  \expandafter\noexpand\csname FN@sf@gobble@optonly \endcsname}
\expandafter\def\csname FN@sf@gobble@optonly \endcsname{%
  \@ifnextchar[%]
    \FN@sf@gobble@bracket
    {}%
}
\def\FN@sf@gobble@bracket[#1]{}
\fi
%    \end{macrocode}
% \end{macro}
% \end{macro}
% \end{macro}
%
% \section{Symbol option variants}
%
% \begin{macro}{\setfnsymbol}
% \begin{macro}{\FN@fnsymbol@lamport}
% Lamport's choice of symbols for \cs{fnsymbol} wasn't entirely
% ``traditional'', so we (now) provide alternatives.  The
% \cs{setfnsymbol} command offers a small number of choices, and the
% user may define more still, using the \cs{DefineFNsymbols} or
% \cs{DefineFNsymbolsTM} commands, defined below.
%    \begin{macrocode}
\newcommand\setfnsymbol[1]{%
  \@bsphack
  \@ifundefined{FN@fnsymbol@#1}%
  {%
    \PackageError{footmisc}{Symbol style "#1" not known}%
    \@eha
  }{%
    \expandafter\let\expandafter\@fnsymbol\csname
                        FN@fnsymbol@#1\endcsname
  }%
  \@esphack
}
%    \end{macrocode}
%
% The default selection is Lamport's original, as represented in
% current \LaTeX{}~--- we preserve it in case we need to ``get back''
% to it.
%    \begin{macrocode}
\let\FN@fnsymbol@lamport\@fnsymbol
%</package>
%    \end{macrocode}
% \end{macro}
% \end{macro}
%
% \begin{macro}{\if@tempswb}
% \begin{macro}{\@tempswbfalse}
% \begin{macro}{\@tempswbtrue}
% We need another temp conditional
%    \begin{macrocode}
\newif\if@tempswb
%    \end{macrocode}
% \end{macro}
% \end{macro}
% \end{macro}
%
% \begin{macro}{\DefineFNsymbols}
% \begin{macro}{\@DefineFNsymbols}
% \begin{macro}{\@DefineFNsymbols@}
% \begin{macro}{\FN@build@symboldef}
% The macro \cs{DefineFNsymbols} allows the user to define a set of
% footnote symbols, to be used with the \cs{setfnsymbol} command.
% Syntax:\par\noindent
% \cs{DefineFNsymbols}|[*]|\marg{set name}\oarg{style}\marg{symbol list}
%
% If the optional asterisk is present, the set defined will produce an
% error if the symbol number is too large; otherwise it will quietly
% change to numbering in place of symbol use (a warning is produced at
% the end of the document). The set name is the future argument of
% \cs{setfnsymbol}).  The style (default \texttt{text}) gives the style
% the symbols are typeset (this is the \emph{correct} method, but
% unfortunately not  all symbols, even for Lamport's original set for
% \LaTeX{} \cs{fnsymbol} may be expressed this way in a sufficiently
% old \LaTeX{} distribution).  The symbol list is a set of objects to
% be used when the set is selected.
%
% Example of use:\par\noindent define a direct replacement for
% Lamport's original \cs{fnsymbol} command ---
%\begin{verbatim}
%\DefineFNsymbols*{lamport}[math]{*\dagger\ddagger\mathsection
%  \mathparagraph\|{**}{\dagger\dagger}{\ddagger\ddagger}%
%}
%\end{verbatim}
% Note that doubled-up (and worse\,---\,see below) symbols need braces
% around them.
%    \begin{macrocode}
\DeclareDocumentCommand\DefineFNsymbols {smO{text}m}{%
  \expandafter\ifx\csname FN@fnsymbol@#2\endcsname\relax
    \PackageInfo{footmisc}{Declaring symbol style #2}%
  \else
    \PackageWarning{footmisc}{Redeclaring symbol style #2}%
  \fi
  \toks@{}%
  \def\@tempb{\end}%
  \FN@build@symboldef#4\end
  \def\@tempc{math}%
  \def\@tempd{#3}%
  \expandafter\xdef\csname FN@fnsymbol@#2\endcsname##1{%
    \ifx\@tempc\@tempd
      \noexpand\ensuremath
    \else
      \noexpand\nfss@text
    \fi
    {%
      \noexpand\ifcase##1%
      \the\toks@
      \noexpand\else
      \IfBooleanTF#1{\noexpand\@ctrerr}%
        {\noexpand\FN@orange##1}%
      \noexpand\fi
    }%
  }%
}
%    \end{macrocode}
%
%    \begin{macrocode}
\def\FN@build@symboldef#1{%
  \def\@tempa{#1}%
  \ifx\@tempa\@tempb
  \else
    \toks@\expandafter{\the\toks@\or#1}%
    \expandafter\FN@build@symboldef
  \fi
}
%    \end{macrocode}
% \end{macro}
% \end{macro}
% \end{macro}
% \end{macro}
%
% \begin{macro}{\DefineFNsymbolsTM}
% \begin{macro}{\@DefineFNsymbolsTM}
% \begin{macro}{\FN@build@symboldefTM}
%
% Now do the same job for the ``modern'' way of having both text and
% maths variants of everything.
%    \begin{macrocode}
\DeclareDocumentCommand\DefineFNsymbolsTM {smm}{%
  \expandafter\ifx\csname FN@fnsymbol@#2\endcsname\relax
    \PackageInfo{footmisc}{Declaring symbol style #2}%
  \else
    \PackageWarning{footmisc}{Redeclaring symbol style #2}%
  \fi
  \toks@{}%
  \def\@tempb{\end}%
  \FN@build@symboldefTM#3\end\@null
  \expandafter\xdef\csname FN@fnsymbol@#2\endcsname##1{%
    \noexpand\ifcase##1%
      \the\toks@
    \noexpand\else
      \IfBooleanTF#1{\noexpand\@ctrerr}%
        {\noexpand\FN@orange##1}%
      \noexpand\fi
  }%
}
%    \end{macrocode}
% Note that this version has two variants of every definition, so
% needs two stopper codes above.
%    \begin{macrocode}
\def\FN@build@symboldefTM#1#2{%
  \def\@tempa{#1}%
  \ifx\@tempa\@tempb
  \else
    \toks@\expandafter{\the\toks@\or\TextOrMath{#1}{#2}}%
    \expandafter\FN@build@symboldefTM
  \fi
}
%    \end{macrocode}
% \end{macro}
% \end{macro}
% \end{macro}
%
%
% \begin{macro}{\FN@orange}
% \begin{macro}{\@fnsymbol@orange}
% \begin{macro}{\@diagnose@fnsymbol@orange}
% Macros to deal with footnote symbols going out of range (when
% they're allowed to\,--\,e.g., in the \texttt{symbol*} option).
%    \begin{macrocode}
\def\FN@orange#1{%
  \ifFN@robust
    \@arabic#1%
    \@bsphack
    \PackageInfo{footmisc}{Footnote number \number#1 out of range}%
    \protect\@fnsymbol@orange
    \@esphack
  \else \@ctrerr \fi
}
\global\let\@diagnose@fnsymbol@orange\relax
\AtEndDocument{\@diagnose@fnsymbol@orange}
\def\@fnsymbol@orange{%
  \gdef\@diagnose@fnsymbol@orange{%
    \PackageWarningNoLine{footmisc}{Some footnote number(s)
      were out of range
      \MessageBreak
      see log for details%
    }%
  }%
}
%    \end{macrocode}
% \end{macro}
% \end{macro}
% \end{macro}
%
%
% \begin{macro}{\FN@fnsymbol@bringhurst}
% \begin{macro}{\FN@fnsymbol@chicago}
% \begin{macro}{\FN@fnsymbol@wiley}
% \begin{macro}{\FN@fnsymbol@lamport-robust}
% \begin{macro}{\FN@fnsymbol@lamport}
% These macros provide replacement orderings (and symbol sets) for
% footnote symbols, plus a robust version of the original Lamport set,
% and an extended version of Lamport's original
%    \begin{macrocode}
\DefineFNsymbolsTM{bringhurst}{%
  \textasteriskcentered *%
  \textdagger    \dagger
  \textdaggerdbl \ddagger
  \textsection   \mathsection
  \textbardbl    \|%
  \textparagraph \mathparagraph
}%
\DefineFNsymbolsTM{chicago}{%
  \textasteriskcentered *%
  \textdagger    \dagger
  \textdaggerdbl \ddagger
  \textsection   \mathsection
  \textbardbl    \|%
  \#\#%
}%
\DefineFNsymbolsTM{wiley}{%
  \textasteriskcentered *%
  {\textasteriskcentered\textasteriskcentered}{**}%
  \textdagger    \dagger
  \textdaggerdbl \ddagger
  \textsection   \mathsection
  \textparagraph \mathparagraph
  \textbardbl    \|%
}%
\DefineFNsymbolsTM{lamport-robust}{%
  \textasteriskcentered *%
  \textdagger    \dagger
  \textdaggerdbl \ddagger
  \textsection   \mathsection
  \textparagraph \mathparagraph
  \textbardbl    \|%
  {\textasteriskcentered\textasteriskcentered}{**}%
  {\textdagger\textdagger}{\dagger\dagger}%
  {\textdaggerdbl\textdaggerdbl}{\ddagger\ddagger}%
}
\DefineFNsymbolsTM*{lamport*}{%
  \textasteriskcentered *%
  \textdagger    \dagger
  \textdaggerdbl \ddagger
  \textsection   \mathsection
  \textparagraph \mathparagraph
  \textbardbl    \|%
  {\textasteriskcentered\textasteriskcentered}{**}%
  {\textdagger\textdagger}{\dagger\dagger}%
  {\textdaggerdbl\textdaggerdbl}{\ddagger\ddagger}%
  {\textsection\textsection}{\mathsection\mathsection}%
  {\textparagraph\textparagraph}{\mathparagraph\mathparagraph}%
  {\textasteriskcentered\textasteriskcentered\textasteriskcentered}{***}%
  {\textdagger\textdagger\textdagger}{\dagger\dagger\dagger}%
  {\textdaggerdbl\textdaggerdbl\textdaggerdbl}{\ddagger\ddagger\ddagger}%
  {\textsection\textsection\textsection}%%
    {\mathsection\mathsection\mathsection}%
  {\textparagraph\textparagraph\textparagraph}%%
    {\mathparagraph\mathparagraph\mathparagraph}%
}
\setfnsymbol{lamport*}
\DefineFNsymbolsTM{lamport*-robust}{%
  \textasteriskcentered *%
  \textdagger    \dagger
  \textdaggerdbl \ddagger
  \textsection   \mathsection
  \textparagraph \mathparagraph
  \textbardbl    \|%
  {\textasteriskcentered\textasteriskcentered}{**}%
  {\textdagger\textdagger}{\dagger\dagger}%
  {\textdaggerdbl\textdaggerdbl}{\ddagger\ddagger}%
  {\textsection\textsection}{\mathsection\mathsection}%
  {\textparagraph\textparagraph}{\mathparagraph\mathparagraph}%
  {\textasteriskcentered\textasteriskcentered\textasteriskcentered}{***}%
  {\textdagger\textdagger\textdagger}{\dagger\dagger\dagger}%
  {\textdaggerdbl\textdaggerdbl\textdaggerdbl}{\ddagger\ddagger\ddagger}%
  {\textsection\textsection\textsection}%%
    {\mathsection\mathsection\mathsection}%
  {\textparagraph\textparagraph\textparagraph}%%
    {\mathparagraph\mathparagraph\mathparagraph}%
}
%    \end{macrocode}
% \end{macro}
% \end{macro}
% \end{macro}
% \end{macro}
% \end{macro}
%
% \section{Other miscellaneous commands}
%
%
% \subsection{Minipage \cs{footnotemark}s}
%
% \begin{macro}{\mpfootnotemark}
% Syntax: \cs{mpfootnotemark}\oarg{number}
%
% Here we define \cs{mpfootnotemark}, which has the same syntax as
% \cs{footnotemark}, and which applies the semantics of
% \cs{footnotemark} to the minipage footnote series.
%    \begin{macrocode}
\newcommand\mpfootnotemark{%
  \@ifnextchar[%
    \@xmpfootnotemark
    {%
      \stepcounter\@mpfn
      \protected@xdef\@thefnmark{\thempfn}%
      \@footnotemark
    }%
}
\def\@xmpfootnotemark[#1]{%
  \begingroup
    \csname c@\@mpfn\endcsname #1\relax
    \unrestored@protected@xdef\@thefnmark{\thempfn}%
  \endgroup
  \@footnotemark
}
%    \end{macrocode}
% \end{macro}
%
%
%   If \textsf{hyperref} was loaded first, it has saved
%   \cs{@footnotetext} and \cs{@footnotemark} away and then redefined
%   them. The saved versions are now wrong, so we reassign them.
%    \begin{macrocode}
\@ifpackageloaded{hyperref}{%
  \let\H@@footnotetext\FN@footnotetext
  \let\H@@footnotemark\FN@footnotemark
}{%
%    \end{macrocode}
%   If \textsf{hyperref} wasn't loaded we copy our new definitions to
%   \cs{@footnotetext} and \cs{@footnotemark} for actual use. If
%   \textsf{hyperref} is loaded later it will do its magic and save
%   our definitions.
%    \begin{macrocode}
  \let \@footnotetext \FN@footnotetext
  \let\@footnotemark  \FN@footnotemark
}
%    \end{macrocode}
%
%    \begin{macrocode}
\endinput
%</package>
%    \end{macrocode}
%
% \Finale
%

